From Mathematical Reasoning to Code: Generalization of Process Reward Models in Test-Time Scaling

Recent advancements in improving the reasoning capabilities of Large Language Models have underscored the efficacy of Process Reward Models (PRMs) in addressing intermediate errors through structured feedback mechanisms. This study analyzes PRMs from multiple perspectives, including training methodologies, scalability, and generalization capabilities. We investigate the interplay between pre-training and reward model training FLOPs to assess their influence on PRM efficiency and accuracy in complex reasoning tasks. Our analysis reveals a pattern of diminishing returns in performance with increasing PRM scale, highlighting the importance of balancing model size and computational cost. Furthermore, the diversity of training datasets significantly impacts PRM performance, emphasizing the importance of diverse data to enhance both accuracy and efficiency. We further examine test-time scaling strategies, identifying Monte Carlo Tree Search as the most effective method when computational resources are abundant, while Best-of-N Sampling serves as a practical alternative under resource-limited conditions. Notably, our findings indicate that PRMs trained on mathematical datasets exhibit performance comparable to those tailored for code generation, suggesting robust cross-domain generalization. Employing a gradient-based metric, we observe that PRMs exhibit a preference for selecting responses with similar underlying patterns, further informing their optimization.

==> z0208_pak.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Change "review" to "final" to generate the final (sometimes called camera-ready) version.
% Change to "preprint" to generate a non-anonymous version with page numbers.
\usepackage[review]{acl}

% Standard package includes
\usepackage{times}
\usepackage{latexsym}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

% This is also not strictly necessary, and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.
\usepackage{inconsolata}

%Including images in your LaTeX document requires adding
%additional package(s)
\usepackage{graphicx}


\usepackage[most,skins,theorems]{tcolorbox}
\tcbset{
  aibox/.style={
    width=\linewidth,
    top=10pt,
    bottom=4pt,
    colback=blue!6!white,
    colframe=black,
    colbacktitle=black,
    enhanced,
    center,
    attach boxed title to top left={yshift=-0.1in,xshift=0.15in},
    boxed title style={boxrule=0pt,colframe=white,},
  }
}

\definecolor{rliableolive}{HTML}{BBCC33}
\definecolor{rliableblue}{HTML}{77AADD}
\definecolor{rliablered}{HTML}{EE8866}

\newtcolorbox{multiqa}[1][]{
  colback=gray!10, colframe=black, sharp corners, boxrule=1pt, % Outer container box
  fonttitle=\bfseries,
  title=Q\&A Case \arabic{qaCounter}, % Display the counter value
  before upper={\stepcounter{qaCounter}} % Increment the counter for each new box
}

\newtcolorbox{questionlayer}[1][]{
  colback=blue!10!white, colframe=blue!70, sharp corners, boxrule=0.5pt, % Blue layer for questions
  title=Question: #1
}

\newtcolorbox{answerlayer}[1][]{
  colback=green!5!white, colframe=green!75!black, sharp corners, boxrule=0.5pt, % Green layer for answers
  title=Answer:
}

\newtcolorbox{reasonlayer}[1][]{
  colback=yellow!10!white, colframe=yellow!75!black, sharp corners, boxrule=0.5pt, % Yellow layer for bot responses
  title=Reason:
}

\newtcolorbox{AIbox}[2][]{aibox,title=#2,colback=rliableblue!10!white,#1}

\newenvironment{redbox}{%
    \begin{tcolorbox}[colback=red!6!white,colframe=black,boxsep=3pt,top=4pt,bottom=4pt,left=3pt,right=3pt]
}{%
    \end{tcolorbox}
}

\newenvironment{olivebox}{%
    \begin{tcolorbox}[colback=rliableolive!10!white,colframe=black,boxsep=3pt,top=4pt,bottom=4pt,left=3pt,right=3pt]
}{%
    \end{tcolorbox}
}

% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Study on Generalization Ability of Process Reward Model: Extending from Mathematics to Code in Test-Time Scaling}

% Investigating Generalization of Process Reward Models in Mathematical Reasoning and Code Generation

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a separate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

%\author{
%  \textbf{First Author\textsuperscript{1}},
%  \textbf{Second Author\textsuperscript{1,2}},
%  \textbf{Third T. Author\textsuperscript{1}},
%  \textbf{Fourth Author\textsuperscript{1}},
%\\
%  \textbf{Fifth Author\textsuperscript{1,2}},
%  \textbf{Sixth Author\textsuperscript{1}},
%  \textbf{Seventh Author\textsuperscript{1}},
%  \textbf{Eighth Author \textsuperscript{1,2,3,4}},
%\\
%  \textbf{Ninth Author\textsuperscript{1}},
%  \textbf{Tenth Author\textsuperscript{1}},
%  \textbf{Eleventh E. Author\textsuperscript{1,2,3,4,5}},
%  \textbf{Twelfth Author\textsuperscript{1}},
%\\
%  \textbf{Thirteenth Author\textsuperscript{3}},
%  \textbf{Fourteenth F. Author\textsuperscript{2,4}},
%  \textbf{Fifteenth Author\textsuperscript{1}},
%  \textbf{Sixteenth Author\textsuperscript{1}},
%\\
%  \textbf{Seventeenth S. Author\textsuperscript{4,5}},
%  \textbf{Eighteenth Author\textsuperscript{3,4}},
%  \textbf{Nineteenth N. Author\textsuperscript{2,5}},
%  \textbf{Twentieth Author\textsuperscript{1}}
%\\
%\\
%  \textsuperscript{1}Affiliation 1,
%  \textsuperscript{2}Affiliation 2,
%  \textsuperscript{3}Affiliation 3,
%  \textsuperscript{4}Affiliation 4,
%  \textsuperscript{5}Affiliation 5
%\\
%  \small{
%    \textbf{Correspondence:} \href{mailto:email@domain}{email@domain}
%  }
%}

\begin{document}
\maketitle
\begin{abstract}
In recent years, there have been significant advancements in Large Language Models (LLMs), especially in enhancing their capabilities for mathematical reasoning through the development of Process Reward Models (PRMs). These models are designed to systematically identify and rectify intermediate errors in reasoning processes. While existing research has shown promising results within the domain of mathematics, this study seeks to explore the generalization ability of PRMs, particularly their applicability to code generation and their test-time scaling performance. PRMs trained on mathematical data exhibit remarkable generalization and identification capabilities on previously unseen code generation. The findings reveal that methodologies effective in mathematical reasoning can also succeed in code generation, thereby highlighting PRMs' robustness and effectiveness.
\end{abstract}

\section{Introduction}

In recent advances with Large Language Models (LLMs), the focus has primarily been on enhancing their mathematical reasoning capabilities through the development of Process Reward Models (PRMs). These models aim to systematically identify and reduce intermediate errors in reasoning processes. This targeted approach has yielded promising results in mathematics, leading researchers to explore whether such capabilities extend to other fields, such as code generation.


This study delves into the generalization ability of PRMs, particularly focusing on their application to code generation tasks and their performance under test-time scaling. By evaluating PRMs trained primarily on mathematical data, we aim to establish the robustness and effectiveness of these models in handling previously unseen tasks in the domain of code generation.

Additionally, we investigate the influence of pre-training and reward training computational efforts (measured in FLOPs) on PRM performance. This study also evaluates the effectiveness of different Best-of-N (BoN) aggregation methods and varied training datasets on the generalization ability of PRMs.

We focus on exploring the generalization capability of Process Reward Models (PRMs), particularly how advancements in one domain, like mathematical reasoning, can translate effectively into another, such as code generation. Additionally, We've examined how these models perform when subjected to test-time scaling. Our study offers the following contributions:

1. Impact of Training Compute on PRM Performance:
   - We investigate the effects of both pretraining and reward training compute, measured in FLOPs, on the efficacy of Process Reward Models. By experimenting with models of varying sizes, each with distinct pretraining and reward training compute allocations, we are able to identify how these factors contribute to overall PRM performance. This analysis helps us understand the balance between model size and compute resources, and how they impact generalization across different tasks.
   Impact of Pre-Training and Reward Training FLOPs: We analyze how different amounts of computational resources during the pre-training and reward training phases affect the performance of PRMs. Models of various sizes are utilized with varying pre-training and reward training FLOPs.

2. Generalization Across Domains:
   - We delve into the generalization ability of PRMs by applying them to both mathematical reasoning and code generation tasks. Utilizing a variety of Best-of-N (BON) aggregation methods, , and training on diverse datasets, we assess the cross-domain performance. This investigation aims to reveal whether techniques and models effective in the realm of mathematics can also excel in coding challenges, ultimately enhancing the robustness and versatility of PRMs.
  We evaluate the generalization ability of PRMs in both mathematical reasoning and code generation tasks using different BoN aggregation methods. Moreover, we assess the impact of diverse training datasets on the generalization capacity.


3. Test-Time Scaling Performance:
   - We evaluate the PRM's performance when scaled at test time, particularly focusing on maintaining high performance as model size and task complexity increase. This involves detailed assessments of how well the model adapts to unseen problem instances and whether improvements in one domain translate effectively to another.

Our research contributes to the understanding of how methodologies effective in one domain, like mathematical reasoning, can be adapted to another, such as code generation. 
Through these studies, we aim to not only advance the understanding of PRM generalization but also provide insights that can guide future work in developing more adaptive and efficient models suitable for diverse applications.

 

\begin{figure*}[h!]
    \centering
    \vspace{-0.15in}
    \begin{minipage}{0.49\linewidth} 
        \centering
        \includegraphics[width=\linewidth]{figure/N_8.png}
        \label{fig:training_loss_tokens_lr_v3}
    \end{minipage}  
    \hfill
    \begin{minipage}{0.49\linewidth} 
        \centering
        \includegraphics[width=\linewidth]{figure/N_16.png}
         \label{fig:training_loss_steps_1B}
    \end{minipage}  

    \vspace{-0.25in}
    \caption{BON}
    \label{fig:loss_tokens_lr}
\end{figure*}


\begin{figure*}[h!]
    \centering
    \vspace{-0.15in}
    \begin{minipage}{0.49\linewidth} 
        \centering
        \includegraphics[width=\linewidth]{figure/prm_last_vote.png}
        \label{fig:training_loss_tokens_lr_v3}
    \end{minipage}  
    \hfill
    \begin{minipage}{0.49\linewidth} 
        \centering
        \includegraphics[width=\linewidth]{figure/vote_result.png}
         \label{fig:training_loss_steps_1B}
    \end{minipage}  

    \vspace{-0.25in}
    \caption{BON}
    \label{fig:loss_tokens_lr}
\end{figure*}

\section{Process Reward Modeling}



\begin{figure*}[t]
    \centering
    \small
\begin{multiqa}
    \begin{questionlayer}
    What is the remainder of 2004 divided by 12?
    \end{questionlayer}
    \begin{reasonlayer}
    \textbf{Step 1}: To find the remainder of 2004 divided by 12, we can use the division algorithm, which states that for any integers \(a\) and \(b\) (with \(b > 0\)), there exist unique integers \(q\) (the quotient) and \(r\) (the remainder) such that \(a = bq + r\) and \(0 \leq r < b\). \textcolor{red}{$[0.958, 0.988]$} \\

    \textbf{Step 2}: Here, \(a = 2004\) and \(b = 12\). We need to find \(q\) and \(r\) such that:
    \[
    2004 = 12q + r
    \]
    where \(0 \leq r < 12\). \textcolor{red}{$[0.924, 0.987]$} \\

    \textbf{Step 3}: First, we perform the division of 2004 by 12:
    \[
    2004 \div 12 = 167
    \]
    This means the quotient \(q\) is 167.
     Now, we can find the remainder \(r\) by multiplying the quotient by the divisor and subtracting the result from the original number:
    \[
    2004 - 12 \times 167 = 2004 - 2004 = 0
    \]
    \textcolor{red}{$[0.777, 0.719]$} \\

    \textbf{Step 4}: Thus, the remainder \(r\) is:
    \[
    r = 0
    \]
    \textcolor{red}{$[0.777, 0.378]$} \\
    
    \textbf{Step 5}: Therefore, the remainder when 2004 is divided by 12 is:
    $\boxed{0}$. \textcolor{red}{$[0.622, 0.349]$}

    \end{reasonlayer}
    \begin{answerlayer}
    An integer is divisible by 12 if and only if it is divisible by both 3 and 4. 

    Because \( 2 + 0 + 0 + 4 = 6 \) is divisible by 3, 2004 is divisible by 3. 
    
    Also, the last two digits of 2004 form a multiple of 4, so 2004 is divisible by 4 as well. 
    
    Therefore, 2004 is divisible by 12 and hence leaves a remainder of \( \boxed{0} \) when divided by 12.
    
    % The remainder is $\boxed{0}$.
    \end{answerlayer}

\end{multiqa}
    \caption{PRM score comparison for a case with a correct answer.}\label{fig-ex1}
\end{figure*}



\section{Experimental Setup}


In this section, we outline the experimental setup employed to evaluate the performance of Process Reward Models (PRMs) under different data construction methodologies. Our experiments aim to assess the comparative effectiveness of different strategies in enhancing the detection of erroneous reasoning steps and improving downstream task performance.

\subsection{Training Data Synthesis}


We generated training data using an MC estimation approach inspired by Math-Shepherd \citep{math-shepherd}. This involved constructing a large-scale dataset of approximately 500,000 queries with golden answers. For each query, we produced 6-8 diverse responses by combining outputs from the Qwen2-Math-Instruct and Qwen2.5-Math-Instruct series, spanning model sizes of 7B and 72B parameters. Responses were divided into individual steps using the delimiter "\textbackslash n\textbackslash n". The correctness of each step was assessed through eight independent completions from the Qwen2.5-Math-Instruct models, with step labels estimated based on the likelihood of yielding correct final answers.

\subsection{Model Initialization and Training Procedures
}

The PRMs were initialized from the supervised fine-tuned Qwen2.5-Math-7B/72B-Instruct models \citep{qwen2.5-math}. We replaced the original language modeling head, responsible for next-token prediction, with a scalar-value head composed of two linear layers. Two labeling strategies were employed:

- Hard Labels: A step was deemed correct if any of the eight completions produced the correct final answer, otherwise, it was labeled negative.
- Soft Labels: Step correctness was quantified as the proportion of completions that led to correct answers, generating values between 0 and 1.

Cross-entropy (CE) loss and mean squared error (MSE) loss were computed on the last tokens of each step, addressing binary classification tasks with hard labels and regression tasks with soft labels, respectively. Steps following those labeled as incorrect (label 0) were excluded from training to avoid potential model confusion.

\subsection{Evaluation Methodology}

To evaluate the efficacy of our trained PRMs, we focused on two primary aspects: 

1. Downstream Task Performance: The models' ability to enhance overall problem-solving effectiveness.
2. Erroneous Step Identification: Precision in detecting specific reasoning errors.


\textbf{Best-of-N Sampling Strategy}.
Consistent with prior work \citep{prm,math-shepherd,luo2024improvemathematicalreasoninglanguage,gsm8k,qwen2.5-math}, we employed the Best-of-N (BoN) sampling strategy; the highest-scored response from \(N\) candidates was selected according to the PRM, with evaluations specifically using "prm@$N$" where \(N=8\). We sampled eight responses from Qwen2.5-Math-7B-Instruct and evaluated across various benchmarks like GSM8K, MATH, Minerva Math, GaoKao 2023 En, OlympiadBench, College Math, and MMLU STEM. Each candidate was scored by evaluating the product of individual step scores, as indicated in \citep{prm}.

Additionally, the results of majority voting among the eight samples (maj@8) served as a baseline, while pass@8 (the proportion of test instances where any of the eight samples achieved a correct final answer) was referenced as an upper bound.

Through this setup, we aim to glean insights into the comparative strengths and limitations of different annotation methods and their impact on the generalization capabilities of PRMs.



\section{Test-Time Scaling Results For Process Reward Model}


\begin{AIbox}{Scaling Observation 2: Compute Requirements}
\label{observe:pareto}
The compute $\mathcal{C}_J$ to attain a given return target $J_0$ increases as a predictable function of the UTD ratio $\sigma$, and is a sum of two power laws (\cref{eq:compute_calculated}).
\end{AIbox}



\begin{AIbox}{Solving Problem 3.1: Defining the Compute-Data Pareto frontier}
The UTD ratio $\sigma$ defines a Pareto frontier between data and compute requirements, and estimating this frontier yields predictable solutions to resource optimization problems in settings \textbf{(1)} and \textbf{(2)}. Theoretically, the optimal $\mathcal{D}^*_J$ for an available compute budget $\mathcal{C}_0$ is:
{
\setlength{\abovedisplayskip}{3pt}
\setlength{\belowdisplayskip}{3pt}
\begin{align}
\label{observe:optimal}
    \mathcal{D}^*_J(\mathcal{C}_0) \approx \mathcal{C}_0 \cdot \left(10 \cdot N \cdot B(\sigma^*) \cdot \sigma^*\right)^{-1}.
\end{align}
}

The optimal $\mathcal{C}_J$ for a given data budget $\mathcal{D}_0$ is:
{
\setlength{\abovedisplayskip}{3pt}
\setlength{\belowdisplayskip}{3pt}
\begin{align}
    \label{eq:pareto}
    \!\!\!\!\!\mathcal{C}^*_J(\mathcal{D}_0) \approx 10 \cdot N \cdot B(\sigma^*) \cdot \sigma^* \cdot \mathcal{D}_0.
\end{align}
}Above, $\sigma^*$ denotes the minimizing UTD value. Calculation details are in \cref{app:calculations}.
\end{AIbox}



\subsection{Impact of Pre-Training and Reward Training FLOPs}

We consider PRMs of different model sizes (e.g., 7B, 13B, 30B, 72B parameters) and vary the amount of computational effort devoted to pre-training and reward training, expressed as FLOPs. The study aims to identify the optimal balance between pre-training and reward training FLOPs that maximizes PRM performance.

Formally, let \( \text{FLOPs}_{\text{pre}} \) and \( \text{FLOPs}_{\text{reward}} \) denote the FLOPs used in the pre-training and reward training phases, respectively. We train models with different configurations of \( \text{FLOPs}_{\text{pre}} \) and \( \text{FLOPs}_{\text{reward}} \) and evaluate their performance on both mathematical reasoning and code generation tasks.


\subsection{Generalization Across Domains}



To study the generalization ability of PRMs, we train and evaluate PRMs in both mathematical reasoning and code generation tasks.


\textbf{Cross-Domain Generalization}

We hypothesize that the methodologies effective in mathematical reasoning can be adapted to the domain of code generation. 

Formally, let \( \theta \) represent the PRM parameters fine-tuned on mathematical reasoning tasks. We define a fine-tuned model \( \theta^{\text{code}} \) as follows:

$$
\theta^{\text{code}} = \arg\min_\theta \sum_{i=1}^N \mathcal{L}_{\text{code}}(\theta, x_i^{\text{code}}, y_i^{\text{code}})
$$

where \( \mathcal{L}_{\text{code}} \) is the loss function for code generation tasks, \( x_i^{\text{code}} \) are the input coding problems, and \( y_i^{\text{code}} \) are the corresponding correct solutions.

\subsection{Test-Time Scaling Performance}
To evaluate the robustness of PRMs in varying models and task complexities, we perform scaling experiments:
1. Model Scaling: Test the PRMs on LLMs of different capacities (e.g., 7B, 13B, 30B, 72B parameters).



This component of the study examines the generalization ability of PRMs trained with different datasets and evaluated using various BoN aggregation methods. BoN aggregation methods determine how the scores of multiple sampled responses are consolidated to produce the final score.


\section{Related Work}

\textbf{Process Reward Models}

Recent advancements in Process Reward Models (PRMs) have demonstrated their potential to enhance mathematical reasoning in Large Language Models (LLMs). Notably, Zhang et al. (2025) and Lightman et al. (2023) have identified challenges related to data annotation and evaluation methods, with Zhang et al. proposing a consensus filtering mechanism to improve performance. Meanwhile, Ma et al. (2023) developed a heuristic greedy search algorithm during inference, surpassing the Chain of Thought technique on mathematical benchmarks. Zhang et al. (2024) also introduced an entropy-regularized PRM that leverages KL-regularized Markov Decision Processes to achieve significant improvements on MATH and GSM8K benchmarks. Additionally, Lightman et al. found that process supervision outperforms outcome supervision, solving 78\% of problems in their test set and demonstrating the benefits of active learning.

Further research into PRMs has also highlighted the development of automated models like Math-Shepherd by Wang et al. (2023), which minimize manual annotations and demonstrate notable improvements in LLM performance on mathematical tasks. Setlur et al. (2024) introduced Process Advantage Verifiers (PAVs) that optimize reasoning steps and increase efficiency in search and reinforcement learning. These studies collectively emphasize the role of PRMs in advancing LLMs' ability to reason mathematically, providing a foundation for future research in this field.

\textbf{Test-Time Scaling}

Test-time scaling strategies have emerged as crucial for optimizing the performance of large language models (LLMs). Snell et al. (2024) illustrated that the efficient allocation of test-time compute could outperform larger models, achieving over a fourfold increase in efficiency. The work of Chen et al. (2024) proposed a two-stage algorithm with scaling laws, which show exponential reductions in failure rates as test-time compute increases. Zhang et al. (2024) also explored the interplay of scaling factors in LLM finetuning, discovering that model scaling yields greater benefits than data scaling. Meanwhile, Yue et al. (2024) highlighted performance gains in retrieval augmented generation (RAG) through optimal inference scaling.

These strategies underscore the importance of optimizing test-time computation through methods like knockout tournaments and iterative prompting, illustrating substantial potential to enhance LLM performance across different tasks and conditions.

\textbf{Scaling Laws for Reward Modeling}

Research in scaling laws within reinforcement learning (RL) and reward modeling has identified consistent power-law relationships. Gao et al. (2022) revealed distinctions between optimization methods for proxy and gold reward models, while Neumann and Gros (2022) noted that player strength in multi-agent RL scales with neural network parameters and compute. Rafailov et al. (2024) explored overoptimization in Direct Alignment Algorithms and found degradation patterns similar to classic RLHF when KL budgets increase. Hilton et al. (2023) examined 'intrinsic performance', establishing power-law relationships in single-agent RL concerning model size and environment interactions.

These findings illustrate the scalability of machine learning models and suggest that, while larger models enhance sample-efficiency, overoptimization against imperfect reward models may hinder true performance, aligning with Goodhart's law. Understanding these scaling laws is essential for AI alignment, model design, and optimizing compute-efficiency.


% \textbf{Process Reward Models}
% Recent research on Process Reward Models (PRMs) for mathematical reasoning in Large Language Models (LLMs) has revealed several key insights. Zhang et al. (2025) identified challenges in data annotation and evaluation methodologies, proposing a consensus filtering mechanism to improve model performance. Ma et al. (2023) demonstrated the effectiveness of PRMs during inference, developing a heuristic greedy search algorithm that outperformed Chain of Thought on mathematical benchmarks. Zhang et al. (2024) introduced an entropy-regularized PRM, achieving improvements on MATH and GSM8K benchmarks through KL-regularized Markov Decision Processes. Lightman et al. (2023) found that process supervision significantly outperforms outcome supervision on the MATH dataset, with their model solving 78\% of problems from a representative subset. They also showed that active learning enhances process supervision's efficacy. These studies collectively highlight the potential of PRMs in improving LLMs' mathematical reasoning capabilities and provide valuable insights for future research in process supervision models.

% Recent research has focused on developing Process Reward Models (PRMs) to improve mathematical reasoning in Large Language Models (LLMs). PRMs provide step-by-step feedback on reasoning processes, potentially outperforming outcome-based supervision (Lightman et al., 2023; Zhang et al., 2025). Challenges in PRM development include data annotation and evaluation methodologies, with human annotation and LLM-as-judge approaches showing better performance than Monte Carlo estimation (Zhang et al., 2025). Wang et al. (2023) introduced Math-Shepherd, an automated PRM that eliminates the need for manual annotations and demonstrates significant improvements in LLM performance on math tasks. Setlur et al. (2024) proposed Process Advantage Verifiers (PAVs), which measure progress at each reasoning step, leading to more efficient exploration during search and reinforcement learning. These advancements in PRMs have shown promising results in enhancing LLMs' mathematical reasoning capabilities, with improvements in accuracy and compute efficiency compared to traditional outcome-based methods.

% The Lessons of Developing Process Reward Models in Mathematical Reasoning, 

% Rewarding Progress: Scaling Automated Process Verifiers for LLM Reasoning

% Math-Shepherd: Verify and Reinforce LLMs Step-by-step without Human Annotations

% let's verify step by step.

% \textbf{Test-Time Scaling}

% Recent research explores test-time scaling strategies for large language models (LLMs). Snell et al. (2024) demonstrate that optimally scaling test-time compute can outperform larger models, improving efficiency by over 4x compared to best-of-N baselines. Chen et al. (2024) propose a two-stage algorithm with provable scaling laws, showing exponential decay in failure probability as test-time compute increases. Zhang et al. (2024) investigate scaling effects in LLM finetuning, revealing power-based multiplicative joint scaling laws between finetuning data size and other factors. They find that LLM finetuning benefits more from model scaling than pretraining data scaling. In a different approach, Zhang et al. (2024) introduce LLMTTT, a test-time training method for graphs using LLMs as annotators, demonstrating significant performance improvements for out-of-distribution generalization. These studies collectively highlight the potential of test-time scaling and adaptation techniques to enhance LLM performance across various tasks.



% Recent research explores scaling test-time computation in large language models (LLMs) to improve performance. Snell et al. (2024) found that optimally allocating test-time compute can outperform larger models, while Chen et al. (2024) proposed a two-stage algorithm with provable scaling laws for test-time compute. Zhang et al. (2024) investigated scaling factors in LLM finetuning, revealing a power-based multiplicative joint scaling law between finetuning data size and other factors. Yue et al. (2024) focused on inference scaling for retrieval augmented generation (RAG), demonstrating nearly linear performance gains with optimal compute allocation. These studies highlight the importance of efficient test-time computation strategies, such as adaptive allocation (Snell et al., 2024), knockout tournaments (Chen et al., 2024), and in-context learning and iterative prompting for RAG (Yue et al., 2024). The findings suggest that optimizing test-time compute can significantly enhance LLM performance across various tasks and settings.

% Scaling LLM Test-Time Compute Optimally can be More Effective than Scaling Model ParametersCharlie S

% A Simple and Provable Scaling Law for the Test-Time Compute of Large Language Models

% When Scaling Meets LLM Finetuning: The Effect of Data, Model and Finetuning Method

% Inference Scaling for Long-Context Retrieval Augmented Generation



% \textbf{Scaling law for Reward Modeling}
% Recent research has explored scaling laws in reinforcement learning (RL) and reward modeling. Gao et al. (2022) investigated reward model overoptimization, finding that the relationship between proxy and gold reward models follows different functional forms depending on optimization method. Neumann  Gros (2022) observed power-law scaling of player strength with neural network parameters and compute in multi-agent RL. Rafailov et al. (2024) extended the study of overoptimization to Direct Alignment Algorithms, uncovering similar degradation patterns to classical RLHF at higher KL budgets. Hilton et al. (2023) introduced "intrinsic performance" to analyze scaling in single-agent RL, discovering power-law relationships between performance, model size, and environment interactions. Across these studies, consistent power-law scaling patterns emerged, with optimal model size scaling as a power law of the compute budget. These findings have implications for AI alignment, model design, and understanding the fundamental relationships between compute, model size, and performance in RL systems.

% Recent research has revealed power-law scaling relationships in various aspects of machine learning. In language models, performance scales as a power-law with model size, dataset size, and compute used for training (Kaplan et al., 2020). Similar scaling laws have been observed in reinforcement learning, where player strength in game-playing models like AlphaZero scales as a power law with neural network parameter count and compute (Neumann  Gros, 2022). For single-agent reinforcement learning, intrinsic performance scales as a power law with model size and environment interactions across different environments (Hilton et al., 2023). These scaling laws suggest that larger models are more sample-efficient and that optimal compute-efficient training involves using very large models with relatively modest amounts of data. However, in reinforcement learning from human feedback, optimizing too much against an imperfect reward model can hinder ground truth performance, following Goodhart's law (Gao et al., 2022).

% Scaling Laws for Reward Model Overoptimization, 

% Scaling Laws for a Multi-Agent Reinforcement Learning Model

% Scaling laws for single-agent reinforcement learning, 

% scaling law for neural language models.
% Bibliography entries for the entire Anthology, followed by custom entries
%\bibliography{anthology,custom}
% Custom bibliography entries only
\bibliography{custom}

\appendix

\section{Example Appendix}
\label{sec:appendix}

This is an appendix.

\end{document}

